High Lithium Abundance Connection with the Chromospheric Helium in Red Giants: Spectroscopic and Asteroseismic analyses

We present a study of correlations between high Li abundances and strong chromospheric He I 10830 \AA\ absorption line strengths in Kepler field giant stars. Our sample includes 84 giants with detectable solar-like oscillations in their lightcurves, and their Li abundances come from the literature or were measured here using LAMOST medium-resolution spectra. Evolutionary phases are determined through asteroseismic analysis, with mixed-mode period spacing (\Delta P) used to infer the time evolution of RC giants. Near-infrared observations of the He I \lambda 10830 line were obtained with the high-resolution Habitable-zone Planet Finder (HPF) spectrograph on the Hobby-Eberly Telescope (HET). We find high Li abundances and strong He I lines exclusively among red clump (RC) giants, with their absence in red giant branch stars suggesting a shared origin linked to the He-flash. Additionally, a steady decline in He I strength with decreasing Li abundance among RC giants indicates a correlation between these properties. Older, Li-normal RC giants are He-weak, while most younger super-Li-rich giants are He-strong, suggesting temporal evolution of both phenomena. We hypothesize that the core He-flash and subsequent sub-flashes may enhance Li abundances in RC giant photospheres and trigger heightened chromospheric activity, leading to stronger He I \lambda 10830 \AA\ lines in younger RCs. Over time, post-He-flash, chromospheric activity diminishes, resulting in weaker He I lines in older, Li-normal RCs.

==> datafile1.txt <==
Title: High Lithium Abundance Connection with the Chromospheric Helium in Red Giants:  Spectroscopic and Asteroseismic analyses
Authors: Mallick A., Sneden C., Reddy B.E., Afsar M.
Table: Derived and Adopted Parameters of the Kepler Sample
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label      Explanations
--------------------------------------------------------------------------------
   1-  8 I8     ---        KIC        Star name
  10- 13 I4     K          Teff       effective temperature
  15- 17 I3     K        e_Teff       error in effective temperature
  19- 22 F4.2   ---        logg       surface gravity
  24- 27 F4.2   ---      e_logg       error in surface gravity
  29- 33 F5.2   ---        [Fe/H]     metallicity
  35- 38 F4.2   ---      e_[Fe/H]     error in metallicity
  40- 44 F5.2   ---        A(Li)      Li abundance
  46- 49 F4.2   ---      e_A(Li)      error in Li abundance
  51- 51 I1     ---        Source     Literature source or derivation of Li (1)
  53- 60 A8     0.0001nm   EWHe       EW of He 10830 Å line (2)
  62- 64 I3     0.0001nm e_EWHe       error in EW of He 10830 Å line
  66- 71 F6.2   ---        RWHe       reduced EW of He 10830 Å line
  73- 78 F6.2   ---      e_RWHe       error in reduced EW of He 10830 Å line
  80- 83 F4.2   ---        RUWE       GAIA renormalised unit weight error
  85- 90 F6.2   uHz        numax      frequency of max oscillation power
  92- 95 F4.2   uHz      e_numax      error in frequency of max oscillation power
  97-101 F5.2   uHz        delnu      large frequency separation
 103-106 F4.2   uHz      e_delnu      error in large frequency separation
 108-113 F6.2   s          period     Average period spacing
 115-119 F5.2   s        e_period     error in average period spacing
 121-121 I1     ---        EvolStage  evolutionary stage (3)
 123-126 F4.2   solMass    mass       star mass
 128-131 F4.2   solMass  e_mass       error in star mass
 133-136 F4.2   solLum     logLum     luminosity (from GAIA magnitudes)
 138-141 F4.2   mag        (B-V)      B-V color
 143-146 F4.2   mag      e_(B-V)      error in B-V color
 148-152 F5.2   ---        logR'HK    Chromospheric activity index
 154-157 F4.2   ---      e_logR'HK    error in chromospheric activity index
--------------------------------------------------------------------------------
Note (1):   
1 = Singh et al. (2019) 
2 = Singh et al. (2021) 
3 = Takeda & Tajitsu (2017) 
4 = Yan et al. (2021) 
5 = Present work
Note (2): in milliangstroms
Note (3):   
0 = RGB
1 = RC
2 = subgiant
--------------------------------------------------------------------------------
 1726211 4965  95 2.24 0.06 -0.61 0.03 -0.03 0.17 3 105       15  -5.01   0.06 0.90  30.40 0.63  3.72 0.05 321.66  6.50 1 1.44 0.35 1.82 0.98 0.19 -5.43 0.50 
 2305930 4879  25 2.47 0.06 -0.39 0.03  3.90 0.03 4 300       10  -4.56   0.01 0.91  27.92 0.94  3.77 0.10 297.12 10.00 1 0.74 0.13 1.60 1.18 0.20 -5.36 0.29 
 2449858 4840  30 2.50 0.10 -0.15 0.00  3.30 0.28 1 195       10  -4.74   0.02 0.95  26.76 0.45  3.46 0.05 215.00  6.60 1 1.23 0.12 1.80 1.18 0.02 -5.37 0.03 
 2714397 5003 100 2.44 0.01 -0.62 0.15  0.00 0.19 3 50        10  -5.34   0.09 1.02  33.08 0.52  4.18 0.04 319.22  3.46 1 1.10 0.06 1.71 1.04 0.15 -5.40 0.28 
 3748691 4954 100 2.50 0.01  0.07 0.15  0.00 0.26 3 69        10  -5.20   0.06 0.84  38.71 0.79  4.24 0.05 321.61  3.97 1 1.63 0.07 1.76 0.81 0.36 -5.40 1.84 
 3751167 4914  80 2.33 0.03 -0.76 0.15  4.00 0.57 1 330       15  -4.52   0.02 1.03  26.14 1.59  3.59 0.12 268.52 17.60 1 0.95 0.22 1.80 1.23 0.20 -4.82 0.28 
 3858850 4375  14 2.23 0.03  0.29 0.02  2.95 0.09 4 195       10  -4.74   0.02 0.96  25.92 0.69  3.48 0.07 285.00 15.70 1 0.95 0.11 1.63 1.32 0.14 -5.62 0.25 
 4044238 4702 164 2.44 0.01  0.00 0.30  1.08 0.35 3 95         8  -5.06   0.04 1.05  34.55 0.75  4.01 0.05 296.40  3.06 1 1.33 0.21 1.61                      
 4161005 4897  40 2.35 0.10 -0.52 0.00  3.30 0.36 1 415       15  -4.42   0.02 1.03  29.10 0.96  3.90 0.12 257.20  1.89 1 1.03 0.18 1.67 1.09 0.03 -5.38 0.06 
 4446405 4846 100 2.69 0.01 -0.13 0.15  1.37 0.19 5 165       10  -4.82   0.03 0.89  59.96 0.65  5.75 0.02  81.04  3.90 0 1.58 0.09 1.55 1.33 0.51 -5.66 0.76 
 5000307 4955  80 2.54 0.01 -0.28 0.10  2.78 0.05 3 105       10  -5.01   0.04 0.82  42.16 0.89  4.81 0.05 326.37 13.33 1 1.27 0.10 1.74 0.56 0.16 -6.02 2.70 
 5079905 4578  77 2.40 0.05  0.07 0.02  2.66 0.21 2 105       10  -5.01   0.04 0.97  29.82 0.72  3.95 0.04 300.54  8.70 1 0.93 0.09 1.61 1.37 0.05 -6.09 0.08 
 5266416 4767 100 2.50 0.10 -0.07 0.10 -0.07 0.25 3 120       10  -4.96   0.04 0.78  31.86 0.49  3.78 0.05 306.25  5.70 1 1.36 0.31 1.70 1.21 0.16 -5.55 0.23 
 5350163 4712  80 2.78 0.01  0.34 0.15  1.51 0.20 5 180       20  -4.78   0.05 0.95  75.55 0.87  6.69 0.01  71.14  0.39 0 1.68 0.11 1.53 1.21 0.09 -5.79 0.13 
 5608922 4540  18 2.22 0.05 -0.10 0.02  0.74 0.18 5 105        8  -5.01   0.03 0.96  33.90 0.69  3.85 0.02 127.37  2.96 0 1.49 0.13 1.69 1.10 0.39 -4.98 0.52 
 5695112 4719  82 2.61 0.05  0.00 0.01  3.48 0.18 5 580       15  -4.27   0.01 0.99  30.42 1.90  3.99 0.05 303.60 13.50 1 0.93 0.12 1.62 1.18 0.08 -5.27 0.11 
 5858164 4737  16 2.64 0.04 -0.16 0.02  0.84 0.20 5 85         8  -5.11   0.04 1.04  77.93 0.98  9.49 0.02  57.59  0.99 0 1.52 0.08 1.68 1.09 0.31 -5.24 0.45 
 5881715 4787  20 2.33 0.05 -0.15 0.02  3.38 0.11 4 90        10  -5.08   0.05 0.92  30.90 1.06  3.41 0.05 202.00  4.40 1 1.99 0.34 1.83 0.66 0.21 -5.85 3.08 
 6262706 4915 100 2.69 0.01 -0.17 0.15  1.51 0.20 5 90        10  -5.08   0.05 0.84  59.31 0.69  5.70 0.02  92.71  6.70 0 1.64 0.10 1.58                      
 6353385 5032  21 2.57 0.05 -0.20 0.02  4.09 0.18 5 595       15  -4.26   0.01 0.96  28.57 1.15  4.74 0.04 323.70 10.10 1 1.04 0.11 1.57 0.93 0.19 -4.88 0.33 
 6593240 4808  80 2.41 0.01  0.00 0.15  2.74 0.15 2 102       10  -5.03   0.04 0.91  31.60 0.88  4.25 0.06 279.47 19.79 1 0.84 0.78 1.56 0.99 0.17 -4.71 0.23 
 7020392 4893 100 2.39 0.01 -0.25 0.15  1.45 0.16 2 240       10  -4.65   0.02 0.91  29.85 0.84  3.94 0.09 310.88 16.90 1 0.97 0.13 1.70 0.95 0.02 -5.57 0.21 
 7122640 4663  20 2.76 0.05 -0.11 0.02  0.85 0.20 5 160       10  -4.83   0.03 0.91  81.96 0.52  7.73 0.02  73.00  0.43 0 1.31 0.06 1.29 0.93 0.04 -5.42 0.20 
 7131376 4668  33 2.42 0.08  0.04 0.04  3.80 0.11 1 130       10  -4.92   0.03 0.99  34.82 0.71  4.14 0.03 263.00  3.40 1 1.26 0.11 1.61 1.12 0.14 -5.10 0.19 
 7184162 5098 163 2.46 0.01  0.07 0.30  1.58 0.21 5 100        8  -5.03   0.03 1.06  34.85 0.49  3.99 0.04 282.41 18.20 1 1.59 0.13 1.81 0.95 0.03 -5.47 0.11 
 7270142 4558  16 2.58 0.04  0.03 0.02  0.84 0.15 5 85         8  -5.11   0.04 1.07  53.55 0.66  5.44 0.01  67.60  0.24 0 1.43 0.08 1.44 1.60 0.46 -6.11 0.83 
 7286741 4765  17 2.71 0.04 -0.12 0.02  0.71 0.14 5 140       10  -4.89   0.03 0.94  57.37 0.46  5.90 0.02  62.77  1.06 0 1.27 0.06 1.46 1.30 0.31 -5.54 0.47 
 7297068 4741  30 2.38 0.07 -0.08 0.03  4.03 0.20 5 110       15  -4.99   0.06 1.04  33.00 0.96  4.42 0.67 207.00 19.80 1 0.80 0.11 1.56 1.13 0.09 -5.25 0.13 
 7341231 5330 121 3.44 0.13 -1.72 0.02  1.35 0.11 3 bad spec ---    ---    --- 1.06 185.72 8.00 28.96 0.15 113.00  3.90 0 0.88 0.12 0.72 0.56 0.04 -4.22 0.04 
 7437173 4736  14 2.42 0.04 -0.09 0.02  3.83 0.20 5 150       10  -4.86   0.03 1.01  33.50 2.50  4.41 0.07 273.46 12.00 1 0.86 0.11 1.70 0.85 0.32 -5.28 1.14 
 7515814 5037  96 2.46 0.16 -0.36 0.06  3.33 0.11 5 750       15  -4.16   0.01 1.02  29.40 0.87  4.28 0.13 308.88  9.70 1 0.73 0.11 1.70 0.98 0.04 -4.66 0.07 
 7595155 4601 100 2.36 0.01  0.30 0.30  1.23 0.20 2 160       10  -4.83   0.03 1.01  28.95 0.73  3.88 0.04 287.56 16.67 1 0.86 0.06 1.62 1.28 0.05 -5.82 0.08 
 7612170 4411  74 2.39 0.06 -0.01 0.01  3.57 0.17 5 335       10  -4.51   0.01 1.02  17.03 1.29  3.14 0.27 323.68 12.60 1 0.91 0.17 2.15 1.23 0.14 -5.26 0.20 
 7612438 4921  80 2.54 0.01  0.07 0.15  1.86 0.15 2 105        8  -5.01   0.03 1.03  42.43 0.65  4.37 0.02 279.98 11.40 1 1.91 0.13 1.85 1.06 0.04 -5.29 0.07 
 7618122 4555  17 2.69 0.04  0.00 0.02  0.59 0.18 5 110       10  -4.99   0.04 0.81  72.39 0.67  6.96 0.01  52.61  5.04 0 1.21 0.06 1.29 0.81 0.28 -5.69 2.59 
 7749046 4891  26 2.36 0.10 -0.71 0.00  4.20 0.62 1 25         7  -5.64   0.12 0.95  29.86 0.56  3.79 0.03 274.30 18.40 1 1.27 0.14 1.85 0.98 0.06 -5.20 0.11 
 7807614 4688 100 2.41 0.01  0.10       1.63 0.20 5 135       10  -4.90   0.03 0.92  32.18 0.72  3.85 0.02 288.69  8.20 1 1.25 0.11 1.73 0.91 0.36 -5.45 1.44 
 7888403 4534  17 2.41 0.05 -0.17 0.02  0.52 0.20 5 95        10  -5.06   0.05 1.34  48.17 0.52  5.23 0.01  79.34  1.78 0 1.16 0.06 1.46 1.22 0.06 -5.50 0.09 
 7899597 4747  24 2.58 0.06 -0.11 0.03  3.39 0.06 4 580       15  -4.27   0.01 1.01  31.62 1.06  3.80 0.14 282.82  4.70 1 1.29 0.23 1.79 1.26 0.05 -5.14 0.07 
 7954197 4814 139 2.42 0.01  0.12 0.30  1.32 0.20 2 460       10  -4.37   0.01 1.05  32.49 0.52  3.93 0.03 289.87 15.50 1 1.24 0.06 1.66 1.02 0.14 -5.19 0.24 
 8112523 4486  17 2.62 0.04  0.19 0.02  0.83 0.19 5 120       10  -4.96   0.04 0.92  65.37 0.65  6.42 0.01  62.01  1.81 0 1.30 0.07 1.33 1.34 0.05 -5.63 0.10 
 8113379 4806  85 2.42 0.05 -0.07 0.02  3.20 0.23 1 220       15  -4.69   0.03 1.04  31.19 0.49  3.94 0.04 281.33  8.80 1 1.10 0.09 1.72 1.35 0.12 -5.30 0.18 
 8176893 4679  20 2.74 0.05  0.07 0.02  0.73 0.21 5 110       10  -4.99   0.04 0.91  71.32 0.70  6.54 0.01  61.40  2.78 0 1.52 0.08 1.39 1.32 0.06 -5.66 0.11 
 8244769 4522  17 2.70 0.04  0.16 0.02  0.85 0.21 5 115       12  -4.97   0.05 1.39  59.71 0.90  5.89 0.05  61.38  0.85 0 1.28 0.09 1.36 1.40 0.06 -5.33 0.09 
 8300747 4535  19 2.06 0.05 -0.62 0.02  0.54 0.22 5 75        10  -5.16   0.06 0.88  16.10 0.40  2.36 0.01 101.53  1.32 0 0.87 0.08 1.93 1.42 0.42 -5.35 0.67 
 8363443 4526  20 2.43 0.05  0.21 0.02  3.55 0.12 2 170       15  -4.80   0.04 0.94  32.43 0.61  3.78 0.03 303.87 10.00 1 1.34 0.10 1.68 1.93 0.36 -5.76 0.79 
 8366758 4608  20 2.33 0.05  0.16 0.02  3.24 0.10 4 475       20  -4.36   0.02 0.92  26.44 0.73  3.88 0.04 311.94 17.40 1 0.69 0.12 1.56 1.40 0.03 -5.78 0.09 
 8543569 4730  23 2.90 0.05  0.01 0.02  0.58 0.20 5 70        10  -5.19   0.06 1.05  98.00 0.65  8.90 0.02  76.20  0.57 0 1.33 0.07 1.28 1.12 0.05 -5.37 0.08 
 8545291 4687  18 2.60 0.05 -0.19 0.02  0.88 0.18 5 150       10  -4.86   0.03 0.82  54.44 0.64  5.80 0.01  66.58  0.66 0 1.22 0.07 1.45 1.06 0.22 -5.34 0.36 
 8573617 4769  22 2.41 0.05 -0.35 0.02  0.68 0.20 5 105       10  -5.01   0.04 0.96  77.24 1.03  4.64 0.01 132.53  5.08 0 1.31 0.33 1.57 1.40 0.15 -5.70 0.24 
 8607720 4976  15 3.09 0.04 -0.34 0.01  0.87 0.18 5 100        8  -5.03   0.03 0.99 158.23 1.55 12.86 0.01  79.86  1.30 0 1.40 0.07 1.19 1.01 0.07 -5.22 0.13 
 8619916 5117 160 2.44 0.01 -0.05 0.30  2.71 0.25 2 220       15  -4.69   0.03 1.00  33.32 0.68  4.20 0.06 301.51  2.96 1 1.12 0.12 1.64 1.28 0.06 -5.53 0.09 
 8767579 4787  17 2.60 0.04 -0.35 0.02  0.69 0.17 5 140       15  -4.89   0.05 0.86  44.19 0.74  4.71 0.12  69.21  0.28 0 1.55 0.19 1.60 1.22 0.13 -5.44 0.19 
 8802374 4853 100 2.41 0.01 -0.30 0.15  1.18 0.18 5 100       10  -5.03   0.04 0.85  31.67 0.22  3.61 0.05 233.78  9.60 1 1.64 0.04 1.81 1.29 0.23 -5.61 0.35 
 8819748 4896 171 2.44 0.01  0.38 0.30  1.59 0.20 5 160       10  -4.83   0.03 0.98  33.76 0.71  3.99 0.03 287.22 15.50 1 1.33 0.12 1.66 0.94 0.27 -5.13 0.55 
 8869656 4776  24 2.43 0.06 -0.27 0.02  3.61 0.09 4 580       15  -4.27   0.01 0.95  30.69 0.83  3.81 0.05 253.20  4.20 1 1.22 0.13 1.68 1.05 0.05 -5.29 0.08 
 8879518 4772  41 2.62 0.10  0.03 0.04  3.51 0.12 2 495       15  -4.34   0.01 0.89  46.18 0.82  4.70 0.04 271.50  3.26 1 1.80 0.14 1.73 1.21 0.25 -5.39 0.36 
 8888438 4252  17 2.11 0.04 -0.13 0.02  3.29 0.22 5 310       12  -4.54   0.02 0.93  48.50 3.09  5.14 0.02 211.80  1.80 1 1.13 0.09 2.24 1.32 0.22 -5.44 0.33 
 9024667 4530  17 2.29 0.04  0.20 0.02  2.79 0.10 4 105        8  -5.01   0.03 0.91  25.16 1.17  3.51 0.07 295.65 17.80 1 0.91 0.15 1.63 1.13 0.13 -5.40 0.19 
 9091240 4564  16 2.46 0.04  0.28 0.02  3.51 0.21 5 50        10  -5.34   0.09 0.99  25.54 1.67  3.99 0.05 308.47  9.40 1 0.65 0.11 1.54 1.16 0.11 -5.55 0.16 
 9094309 4919 129 2.55 0.20 -0.32 0.10  4.00 0.38 1 530       15  -4.31   0.01 0.92  33.18 0.61  4.08 0.06 246.00 14.40 1 1.25 0.13 1.83 0.93 0.02 -5.06 0.05 
 9346108 4663  80 2.39 0.01  0.22 0.15  2.29 0.21 5 145       10  -4.87   0.03 0.95  30.73 0.48  3.76 0.05 302.96 12.50 1 1.19 0.10 1.64 1.18 0.01 -5.46 0.05 
 9530869 4615  13 2.43 0.03  0.12 0.02  3.54 0.19 5 100       10  -5.03   0.04 1.03  35.50 1.48  3.96 0.08 304.73 13.30 1 1.50 0.11 1.64 2.00 0.53 -5.98 1.20 
 9667064 4820  93 2.38 0.03 -0.07 0.01  4.40 0.37 1 115       10  -4.97   0.04 0.98  30.16 1.27  3.60 0.05 320.97 15.90 1 1.42 0.21 1.88 1.35 0.07 -5.79 0.14 
 9711231 4676  19 2.69 0.05 -0.12 0.02  0.81 0.16 5 130       15  -4.92   0.05 0.88  47.50 0.71  5.13 0.01 111.81  3.95 0 1.27 0.09 1.50 1.18 0.26 -5.45 0.37 
 9773979 4622  86 2.48 0.10 -0.05 0.10  3.20 0.05 1 bad spec ---    ---    --- 0.98  32.64 1.29  3.95 0.06 310.75 10.60 1 1.25 0.18 1.71 1.26 0.02 -5.16 0.03 
 9833651 4685  80 2.55 0.05  0.11 0.02  3.40 0.09 4 340       10  -4.50   0.01 0.89  38.82 0.79  4.25 0.05 273.47 12.90 1 1.52 0.13 1.69 1.31 0.01 -5.49 0.05 
 9899245 4700  30 2.72 0.10  0.10 0.00  3.40 0.22 1 135       10  -4.90   0.03 1.29  33.16 2.04  3.90 0.03 302.37 10.60 1 1.45 0.28 1.72 1.25 0.05 -5.42 0.08 
 9907856 4776  58 2.55 0.13 -0.34 0.05  2.51 0.05 4 89        10  -5.09   0.05 0.97  31.62 0.31  3.92 0.21 332.46  3.37 1 1.17 0.14 1.73                      
10023439 4566  19 2.55 0.05  0.05 0.02  0.82 0.19 5 75        10  -5.16   0.06 0.83  65.28 0.52  6.44 0.02 100.14  4.23 0 1.27 0.07 1.38 0.95 0.22 -5.42 0.69 
10081476 4462  20 2.34 0.05  0.22 0.02  3.80 0.15 1 545       15  -4.30   0.01 0.96  26.56 0.59  3.39 0.11 304.74 19.10 1 1.17 0.18 1.73 1.53 0.05 -5.81 0.09 
10404994 4855  97 2.53 0.01 -0.05 0.15  0.12 0.24 3 90         7  -5.08   0.03 2.00  41.85 1.01  4.54 0.05 276.00  4.70 1 1.52 0.24 1.75                      
10473692 4692  18 2.77 0.04 -0.05 0.02  0.88 0.18 5 145        8  -4.87   0.02 1.88  93.20 0.61  8.64 0.02  81.10  0.61 0 1.28 0.07 1.25 0.61 0.26 -6.25 8.40 
10716853 4898  97 2.60 0.01 -0.10 0.15 -0.10 0.22 3 85         8  -5.11   0.04 1.76  48.59 0.99  4.97 0.05 296.46  4.50 1 1.69 0.28 1.76                      
10870208 4815  50 2.74 0.11 -0.11 0.04  4.01 0.20 5 560       15  -4.29   0.01 0.83  33.90 2.55  3.31 0.14 224.71 14.97 1 1.88 0.11 1.79 1.69 0.53 -5.66 1.00 
11129153 4830 100 2.37 0.03 -0.37 0.15  1.45 0.16 2 355       15  -4.48   0.02 0.88  28.88 1.66  3.69 0.07 294.01  2.80 1 1.12 0.22 1.62 1.04 0.41 -5.27 0.68 
11288888 4553  80 2.08 0.01 -0.09 0.15  1.17 0.17 5 165       10  -4.82   0.03 1.39  15.26 0.40  2.02 0.02 121.62 11.39 0 1.52 0.12 2.18                      
11444313 4890 100 2.44 0.01 -0.04 0.15  0.10 0.25 3 84        10  -5.11   0.05 0.87  33.58 0.53  3.97 0.05 313.44  5.90 1 1.36 0.24 1.76 0.88 0.27 -5.44 1.21 
11569659 4842  19 2.34 0.05 -0.35 0.02  0.30 0.21 3 82         8  -5.12   0.04 0.96  31.28 1.14  4.13 0.05 331.46  5.80 1 0.99 0.03 1.71 1.31 0.35 -5.61 0.52 
11657684 4840  96 2.45 0.01 -0.09 0.15  1.06 0.20 5 120       10  -4.96   0.04 0.81  34.50 0.50  4.10 0.05 310.63  5.30 1 1.28 0.22 1.77 1.04 0.05 -5.27 0.09 
11658789 5226 155 2.42 0.02 -0.52 0.30  3.90 0.57 1 435       15  -4.40   0.01 0.98  31.21 1.40  4.29 0.08 233.80 17.10 1 0.88 0.14 1.70 0.91 0.03 -4.76 0.05 
11663387 4616  20 2.33 0.05  0.02 0.02  3.43 0.04 4 85        10  -5.11   0.05 0.92  32.74 0.43  4.09 0.02 287.86 16.70 1 1.16 0.03 1.63 1.18 0.13 -5.46 0.18 
11717120 5055  95 3.65 0.03 -0.38 0.01  0.92 0.18 3 65         8  -5.22   0.05 0.98 623.20 8.43 37.80 0.19 130.50  7.80 2 1.04 0.14 0.52 0.83 0.05 -4.95 0.10 
12645107 4840  21 2.54 0.05 -0.24 0.02  3.30 0.09 4 95         8  -5.06   0.04 0.86  30.45 0.72  3.82 0.03 294.40  2.56 1 1.15 0.09 1.77 1.12 0.11 -5.41 0.18 

